Multi-fidelity Gaussian Process Bandit Optimisation

In many scientific and engineering applications, we are tasked with the maximisation of an expensive to evaluate black box function $f$. Traditional settings for this problem assume just the availability of this single function. However, in many cases, cheap approximations to $f$ may be obtainable. For example, the expensive real world behaviour of a robot can be approximated by a cheap computer simulation. We can use these approximations to eliminate low function value regions cheaply and use the expensive evaluations of $f$ in a small but promising region and speedily identify the optimum. We formalise this task as a \emph{multi-fidelity} bandit problem where the target function and its approximations are sampled from a Gaussian process. We develop MF-GP-UCB, a novel method based on upper confidence bound techniques. In our theoretical analysis we demonstrate that it exhibits precisely the above behaviour, and achieves better regret than strategies which ignore multi-fidelity information. Empirically, MF-GP-UCB outperforms such naive strategies and other multi-fidelity methods on several synthetic and real experiments.

==> nips-rebuttal.txt <==
We thank all reviewers for the feedback.
We will address Assigned_Reviewer_2 by R2 etc.

** R2, R5: Paper is too dense
We acknowledge the amount and technical nature of the material. That said, we took
several steps to simplify the presentation: 1) a previous version also analysed
discrete domains -this was removed; 2) We focused only on 2 fidelities to convey the
main ideas in the theory; 3) we included Figs 2 & 6 to strengthen intuition and 4)
provided an extensive table of notations. We didn't strip off any more because we
felt that the message would be incomplete. We will try our best to simplify the
presentation further.

** R2, R5: On the model
- There are certainly other ways to model the MF setting, e.g. modeling dependencies
across different fidelities. Different models have their pros and cons: e.g. if you
model dependencies then joint inference is possible as R2 mentions; but in our model
the transition between fidelities is simpler and it is more amenable to a theoretical
analysis. Currently, we don't see a strong reason to prefer one model over another.
Studying different models for MF optimisation is a good topic for further research
and our ideas here can potentially be extended there.
-stringencey of assumptions: As there is no prior theoretical work, its hard to gauge
what is strong and what is not in this paradigm. We believe our assumptions strike a
balance between keeping the problem interesting while being tractable for analysis.
We agree that it would be nice to relax this assumption but note that our simple
heuristics work well in practice. For e.g. in BO we assume the GP kernel is known in
theory [28] but in practice we resort to heuristcs such as marg-likelihood to set it.

** R2
-"no reward at lower fidelities": this doesn't simplify the analysis and if anything
  it makes it harder. Moreover, it has no bearing on the efficiency of the algorithm
  at all. We analyse this defn because we think its the correct notion for the
  optimisation settings we are interested in (lines 138-143).
-Hartmann: Please see Appendix D.2

** R3
-estimating lambda'ms: This is an interesting point - we haven't thought much about
  this. You could estimate it on the fly via a sample average, but formally
  charactersing its effect on the theorems will need some work.
-"too long": means that it queries at the 1st fidelity a large number of times
  before proceeding to the 2nd if gamma is small. No human intervention is needed.
-B: You don't have to set the value of B. We just need it for the analysis.
-Regret/-B: Yes, the bound is valid as long as they are not -infinity.
-supernova: Please see lines 322-4

** R5
GP noise and kernel hyper-parameters were updated by maximising marg-likelihood
every 25 iterations. Initial random sampling prevents against common pitfalls. We use
our own GP implementation.

** R6
"aggregating feedback": This is an interesting idea but not straightforward under our
model. Perhaps this might be simpler in a different model which is an interesting
topic for future work (See discussion under R2, R5). Thanks!

** R7
1)This was only to simplify the analysis/presentation. With multiple GPs the
 results will look hairy but its a simple modification of our analysis. Also, in
 practice we use different GPs (lines 235-237).
2)For all synthetic tasks we artificially designed the costs -for currin-exp this was
 (1,10). See the title of the figures for the costs. The purpose with synthetic
  examples is to provide proof of concept when the function/optimum/approximations
  are known. In the real experiments the differences are significant.
3&4) Thanks for the suggestions. We will try our best while adhering to space
 constraints.


==> nips-rebuttal_--_dg.txt <==
We thank all reviewers for the feedback.
We will address Assigned_Reviewer_2 by R2 etc.

R2, R5: Paper is dense
We acknowledge the technical nature of the material. We have taken several steps to simplify presentation: 1) we have postponed the presentation of an analysis of discrete domains to future work; 2) we restricted the presentation to only 2 fidelities to convey the main intuitions in our theory; 3) we tried to include intuition-strengthening pictures, e.g., Figs 2 & 6, and 4) provided an extensive table of notations. We thank the reviewers for their many comments that will enhance the presentation of the material in the final version.

R2, R5: On the model
-There are certainly other ways to model the MF setting (e.g., modeling dependencies
across different fidelities at the expense of stronger assumptions). Needless to say, different models have their pros and cons: e.g. joint inference is possible if you model dependencies, but the transition between fidelities is simpler in our model and is more amenable to a theoretical analysis. Studying other models for MF optimisation is interesting and we believe many of our ideas will prove useful for future work. Thanks for pointing this out, we will ensure that we specify in the final draft other potential avenues for extending our model. 
- stringency of assumptions: To the best of our knowledge, this is the first work that endeavours to formalise this problem, and we believe that our assumptions strike a balance between making the problem interesting and tractable for analysis. Furthermore, in practice, our simple heuristics work quite well. For e.g. in BO we assume the GP kernel is known in theory but in practice we resort to heuristics such as marg-likelihood to set it. We agree that weakening these assumptions is a compelling avenue for further work, and believe that this paper provides a solid foundation for such work.

R2
-"no reward at lower fidelities": this in fact does not simplify the analysis, and if anything, it
  makes it harder. Moreover, this has little bearing on the efficiency of the algorithm.
  We chose this definition to analyse because we think its the right notion for optimisation in the settings we are interested in (lines 138-143).
-Hartmann: Please see Appendix D.2

R3
-estimating lambda'ms: This is an Interesting observation - we haven't thought carefully about this. One could estimate it on the fly via a sample average, but formally characterising its effect on the theorems would require more work. It is definitely worth pursuing this further, thanks. 
-"too long": means that it is stuck at the first fidelity for too long if gamma is
  too small. No human intervention is needed.
-B: We don't have to set the value of B; this is just needed for the analysis.
-Regret/-B: Yes, the bound is valid as long as B is not -inf.
-supernova: Please see lines 322-4

R5
GP noise and kernel hyper-parameters were updated by maximising marg-likelihood
every 25 iterations. Initial random sampling prevents against common pitfalls. We use
our own GP implementation.

R6
"aggregating feedback": This is an interesting thought, and is certainly not straightforward to adapt immediately. For instance, it might be too computationally burdensome under our model. Perhaps this might prove simpler in a different model which is an interesting topic for future work. Thanks!

R7
1)This was only to simplify the analysis/presentation. With multiple GPs the
 results will look hairy. In practice we use different GPs (lines 235-237).
2)For all synthetic tasks we artificially designed the costs (for currin-exp this was
 (1,10)). The purpose with synthetic examples is to provide proof of concept when the
 function/optimum/approximations are known. In the real experiments the differences
 are significant.
3&4) Thanks for the suggestions. We will try our best while adhering to the space constraints.


==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

